Quantum Algorithms for OPI Variants Beyond Locality and Classical Decodability

Regev's reduction quantumly finds codewords satisfying nonlinear constraints by decoding the dual code. To date, applications that have not been dequantized have relied on efficient classical decoders and coordinate-wise constraints. We overcome these restrictions separately. Our first contribution uses a quantum decoder to find solutions $\mathbf{y}\in(\mathbb{F}_q\setminus\{0\})^m$ to $\mathbf{B}\mathbf{y}=0$, where $\mathbf{B}\in\mathbb{F}_q^{n\times m}$. For fixed prime $q>2$, Chen, Liu, and Zhandry solve this problem for random matrices with $m=\Omega(n^2)$, a regime now covered by classical algorithms. We adapt their template to codes (spanned by the rows of $\mathbf{B}$) that satisfy a "two-fold multiplication property": the coordinate-wise products of pairs of codewords span a space of dimension smaller than $m$. Under suitable distance conditions, this allows us to solve instances with $m\leq n^{2-\Omega(1)}$, beyond the established guarantees of classical algorithms. We also give an efficient classical algorithm under a stronger three-fold multiplication property, leaving intermediate regimes as candidates for quantum advantage. For Reed-Muller codes punctured at random points, our algorithm finds a word in the unpunctured dual code supported exactly on those points. This works beyond known efficient classical decoding regimes. Our second contribution retains classical decoding but allows global constraints on symbol frequencies. We study "histogram-local" constraints, which specify the allowed numbers of occurrences of each symbol. For broad families, stability under resampling one coordinate yields efficient quantum algorithms for variants of optimal polynomial intersection (OPI) combining coordinate-wise and histogram-local constraints. Adapting Yamakawa-Zhandry, we prove a quantum-classical separation for these problems relative to a classical random oracle.

==> figures/data/rm-phase-q3-pairdqi.dat <==
rho c
0.000000 2.000000
0.000020 1.882716
0.000026 1.880147
0.000033 1.877464
0.000043 1.874658
0.000055 1.871720
0.000071 1.868642
0.000091 1.865413
0.000118 1.862021
0.000152 1.858455
0.000196 1.854701
0.000252 1.850743
0.000325 1.846565
0.000418 1.842148
0.000539 1.837473
0.000694 1.832516
0.000894 1.827251
0.001152 1.821651
0.001485 1.815684
0.001913 1.809315
0.002464 1.802504
0.003175 1.795207
0.004090 1.787374
0.005270 1.778949
0.006789 1.769868
0.008747 1.760060
0.011269 1.749443
0.014519 1.737920
0.018705 1.725379
0.024099 1.711686
0.031047 1.696674
0.040000 1.680130
0.042032 1.676693
0.044064 1.673352
0.046095 1.670099
0.048127 1.666927
0.050159 1.663830
0.052191 1.660802
0.054223 1.657839
0.056254 1.654936
0.058286 1.652089
0.060318 1.649295
0.062350 1.646550
0.064382 1.643851
0.066413 1.641196
0.068445 1.638582
0.070477 1.636007
0.072509 1.633468
0.074541 1.630964
0.076572 1.628493
0.078604 1.626053
0.080636 1.623642
0.082668 1.621259
0.084700 1.618903
0.086731 1.616573
0.088763 1.614266
0.090795 1.611983
0.092827 1.609722
0.094858 1.607481
0.096890 1.605261
0.098922 1.603060
0.100954 1.600877
0.102986 1.598712
0.105017 1.596563
0.107049 1.594431
0.109081 1.592314
0.111113 1.590212
0.113145 1.588123
0.115176 1.586049
0.117208 1.583987
0.119240 1.581938
0.121272 1.579901
0.123304 1.577875
0.125335 1.575861
0.127367 1.573857
0.129399 1.571863
0.131431 1.569879
0.133463 1.567904
0.135494 1.565938
0.137526 1.563981
0.139558 1.562033
0.141590 1.560092
0.143622 1.558159
0.145653 1.556233
0.147685 1.554315
0.149717 1.552403
0.151749 1.550497
0.153781 1.548598
0.155812 1.546705
0.157844 1.544818
0.159876 1.542936
0.161908 1.541060
0.163940 1.539188
0.165971 1.537322
0.168003 1.535460
0.170035 1.533603
0.172067 1.531749
0.174099 1.529900
0.176130 1.528055
0.178162 1.526214
0.180194 1.524376
0.182226 1.522541
0.184258 1.520710
0.186289 1.518881
0.188321 1.517056
0.190353 1.515233
0.192385 1.513413
0.194416 1.511595
0.196448 1.509779
0.198480 1.507966
0.200512 1.506155
0.202544 1.504346
0.204575 1.502538
0.206607 1.500732
0.208639 1.498928
0.210671 1.497125
0.212703 1.495323
0.214734 1.493523
0.216766 1.491723
0.218798 1.489925
0.220830 1.488128
0.222862 1.486331
0.224893 1.484535
0.226925 1.482739
0.228957 1.480944
0.230989 1.479150
0.233021 1.477355
0.235052 1.475561
0.237084 1.473767
0.239116 1.471973
0.241148 1.470179
0.243180 1.468385
0.245211 1.466590
0.247243 1.464795
0.249275 1.463000
0.251307 1.461204
0.253339 1.459408
0.255370 1.457611
0.257402 1.455814
0.259434 1.454015
0.261466 1.452216
0.263498 1.450416
0.265529 1.448614
0.267561 1.446812
0.269593 1.445009
0.271625 1.443204
0.273657 1.441398
0.275688 1.439591
0.277720 1.437782
0.279752 1.435972
0.281784 1.434160
0.283816 1.432346
0.285847 1.430531
0.287879 1.428715
0.289911 1.426896
0.291943 1.425076
0.293975 1.423253
0.296006 1.421429
0.298038 1.419602
0.300070 1.417774
0.302102 1.415943
0.304133 1.414110
0.306165 1.412275
0.308197 1.410437
0.310229 1.408598
0.312261 1.406755
0.314292 1.404910
0.316324 1.403063
0.318356 1.401213
0.320388 1.399360
0.322420 1.397505
0.324451 1.395647
0.326483 1.393786
0.328515 1.391922
0.330547 1.390055
0.332579 1.388185
0.334610 1.386312
0.336642 1.384436
0.338674 1.382557
0.340706 1.380675
0.342738 1.378789
0.344769 1.376901
0.346801 1.375008
0.348833 1.373113
0.350865 1.371214
0.352897 1.369311
0.354928 1.367405
0.356960 1.365496
0.358992 1.363582
0.361024 1.361665
0.363056 1.359745
0.365087 1.357820
0.367119 1.355892
0.369151 1.353959
0.371183 1.352023
0.373215 1.350083
0.375246 1.348139
0.377278 1.346190
0.379310 1.344238
0.381342 1.342281
0.383374 1.340320
0.385405 1.338355
0.387437 1.336386
0.389469 1.334412
0.391501 1.332433
0.393533 1.330450
0.395564 1.328463
0.397596 1.326471
0.399628 1.324475
0.401660 1.322473
0.403691 1.320467
0.405723 1.318457
0.407755 1.316441
0.409787 1.314421
0.411819 1.312395
0.413850 1.310365
0.415882 1.308329
0.417914 1.306289
0.419946 1.304243
0.421978 1.302193
0.424009 1.300137
0.426041 1.298076
0.428073 1.296009
0.430105 1.293937
0.432137 1.291860
0.434168 1.289777
0.436200 1.287689
0.438232 1.285595
0.438915 1.284890
0.440264 1.285326
0.442296 1.285983
0.444327 1.286641
0.446359 1.287299


==> figures/data/rm-phase-q3-q2.dat <==
rho c
0.000000 3.000000
0.000020 2.721164
0.000026 2.715058
0.000033 2.708679
0.000043 2.702008
0.000055 2.695025
0.000071 2.687707
0.000091 2.680031
0.000118 2.671970
0.000152 2.663494
0.000196 2.654572
0.000252 2.645166
0.000325 2.635239
0.000418 2.624746
0.000539 2.613640
0.000694 2.601867
0.000894 2.589368
0.001152 2.576077
0.001485 2.561920
0.001913 2.546816
0.002464 2.530674
0.003175 2.513393
0.004090 2.494857
0.005270 2.474941
0.006789 2.453499
0.008747 2.430368
0.011269 2.405360
0.014519 2.378254
0.018705 2.348788
0.024099 2.316636
0.031047 2.281386
0.040000 2.242494
0.041467 2.236631
0.042933 2.230886
0.044400 2.225251
0.045867 2.219721
0.047333 2.214288
0.048800 2.208948
0.050267 2.203694
0.051733 2.198523
0.053200 2.193430
0.054667 2.188411
0.056133 2.183462
0.057600 2.178579
0.059067 2.173760
0.060533 2.169001
0.062000 2.164300
0.063467 2.159654
0.064933 2.155060
0.066400 2.150516
0.067867 2.146020
0.069333 2.141570
0.070800 2.137164
0.072267 2.132799
0.073733 2.128475
0.075200 2.124190
0.076667 2.119942
0.078133 2.115729
0.079600 2.111551
0.081067 2.107405
0.082533 2.103291
0.084000 2.099208
0.085467 2.095153
0.086933 2.091127
0.088400 2.087128
0.089867 2.083156
0.091333 2.079208
0.092800 2.075285
0.094267 2.071385
0.095733 2.067508
0.097200 2.063652
0.098667 2.059818
0.100133 2.056003
0.101600 2.052209
0.103067 2.048433
0.104533 2.044676
0.106000 2.040936
0.107467 2.037213
0.108933 2.033507
0.110400 2.029816
0.111867 2.026141
0.113333 2.022480
0.114800 2.018834
0.116267 2.015202
0.117733 2.011583
0.119200 2.007977
0.120667 2.004383
0.122133 2.000802
0.123600 1.997232
0.125067 1.993673
0.126533 1.990125
0.128000 1.986587
0.129467 1.983060
0.130933 1.979542
0.132400 1.976034
0.133867 1.972534
0.135333 1.969044
0.136800 1.965561
0.138267 1.962087
0.139733 1.958621
0.141200 1.955162
0.142667 1.951711
0.144133 1.948266
0.145600 1.944828
0.147067 1.941397
0.148533 1.937971
0.150000 1.934552
0.151467 1.931138
0.152933 1.927730
0.154400 1.924327
0.155867 1.920929
0.157333 1.917536
0.158800 1.914147
0.160267 1.910763
0.161733 1.907383
0.163200 1.904006
0.164667 1.900634
0.166133 1.897265
0.167600 1.893899
0.169067 1.890537
0.170533 1.887178
0.172000 1.883821
0.173467 1.880467
0.174933 1.877116
0.176400 1.873767
0.177867 1.870420
0.179333 1.867075
0.180800 1.863732
0.182267 1.860390
0.183733 1.857051
0.185200 1.853712
0.186667 1.850375
0.188133 1.847039
0.189600 1.843703
0.191067 1.840369
0.192533 1.837035
0.194000 1.833702
0.195467 1.830369
0.196933 1.827036
0.198400 1.823704
0.199867 1.820372
0.201333 1.817039
0.202800 1.813706
0.204267 1.810373
0.205733 1.807040
0.207200 1.803706
0.208667 1.800371
0.210133 1.797035
0.211600 1.793698
0.213067 1.790361
0.214533 1.787022
0.216000 1.783681
0.217467 1.780340
0.218933 1.776997
0.220400 1.773652
0.221867 1.770306
0.223333 1.766958
0.224800 1.763608
0.226267 1.760256
0.227733 1.756902
0.229200 1.753545
0.230667 1.750186
0.232133 1.746825
0.233600 1.743462
0.235067 1.740096
0.236533 1.736727
0.238000 1.733355
0.239467 1.729980
0.240933 1.726603
0.242400 1.723222
0.243867 1.719838
0.245333 1.716451
0.246800 1.713061
0.248267 1.709667
0.249733 1.706270
0.251200 1.702869
0.252667 1.699464
0.254133 1.696056
0.255600 1.692644
0.257067 1.689227
0.258533 1.685807
0.260000 1.682383
0.261467 1.678954
0.262933 1.675521
0.264400 1.672084
0.265867 1.668642
0.267333 1.665195
0.268800 1.661744
0.270267 1.658289
0.271733 1.654828
0.273200 1.651363
0.274667 1.647892
0.276133 1.644417
0.277600 1.640936
0.279067 1.637451
0.280533 1.633960
0.282000 1.630463
0.283467 1.626961
0.284933 1.623454
0.286400 1.619941
0.287867 1.616422
0.289333 1.612898
0.290800 1.609367
0.292267 1.605831
0.293733 1.602289
0.295200 1.598740
0.296667 1.595186
0.298133 1.591625
0.299600 1.588058
0.301067 1.584484
0.302533 1.580904
0.304000 1.577317
0.305467 1.573724
0.306933 1.570124
0.308400 1.566517
0.309867 1.562903
0.311333 1.559282
0.312800 1.555654
0.314267 1.552019
0.315733 1.548377
0.317200 1.544727
0.318667 1.541070
0.320133 1.537406
0.321600 1.533734
0.323067 1.530054
0.324533 1.526366
0.326000 1.522671
0.327467 1.518968
0.328933 1.515257
0.330400 1.511538
0.331867 1.507811
0.333333 1.504075


==> figures/data/rm-phase-q3-quadratic.dat <==
rho c
0.000000 2.000000
0.208066 2.000000


==> figures/data/rm-phase-q3-saturation.dat <==
rho c
0.065000 4.493187
0.067500 4.369518
0.070000 4.253932
0.072500 4.145638
0.075000 4.043945
0.077500 3.948249
0.080000 3.858019
0.082500 3.772783
0.085000 3.692126
0.087500 3.615678
0.090000 3.543105
0.092500 3.474113
0.095000 3.408433
0.097500 3.345826
0.100000 3.286074
0.102500 3.228980
0.105000 3.174365
0.107500 3.122066
0.110000 3.071934
0.112500 3.023834
0.115000 2.977639
0.117500 2.933236
0.120000 2.890520
0.122500 2.849393
0.125000 2.809765
0.127500 2.771553
0.130000 2.734681
0.132500 2.699078
0.135000 2.664676
0.137500 2.631415
0.140000 2.599237
0.142500 2.568088
0.145000 2.537919
0.147500 2.508683
0.150000 2.480336
0.152500 2.452836
0.155000 2.426146
0.157500 2.400229
0.160000 2.375052
0.162500 2.350582
0.165000 2.326789
0.167500 2.303644
0.170000 2.281122
0.172500 2.259196
0.175000 2.237843
0.177500 2.217040
0.180000 2.196765
0.182500 2.176999
0.185000 2.157721
0.187500 2.138915
0.190000 2.120561
0.192500 2.102644
0.195000 2.085148
0.197500 2.068058
0.200000 2.051361
0.202500 2.035041
0.205000 2.019087
0.207500 2.003486
0.210000 1.988226
0.212500 1.973296
0.215000 1.958685
0.217500 1.944384
0.220000 1.930381
0.222500 1.916669
0.225000 1.903237
0.227500 1.890077
0.230000 1.877182
0.232500 1.864542
0.235000 1.852150
0.237500 1.840000
0.240000 1.828084
0.242500 1.816395
0.245000 1.804926
0.247500 1.793673
0.250000 1.782628
0.252500 1.771786
0.255000 1.761141
0.257500 1.750688
0.260000 1.740422
0.262500 1.730338
0.265000 1.720431
0.267500 1.710696
0.270000 1.701129
0.272500 1.691727
0.275000 1.682483
0.277500 1.673396
0.280000 1.664460
0.282500 1.655672
0.285000 1.647029
0.287500 1.638526
0.290000 1.630161
0.292500 1.621931
0.295000 1.613831
0.297500 1.605860
0.300000 1.598013
0.302500 1.590289
0.305000 1.582685
0.307500 1.575197
0.310000 1.567823
0.312500 1.560561
0.315000 1.553408
0.317500 1.546362
0.320000 1.539421
0.322500 1.532582
0.325000 1.525843
0.327500 1.519202
0.330000 1.512656
0.332500 1.506205
0.335000 1.499846
0.337500 1.493577
0.340000 1.487396
0.342500 1.481302
0.345000 1.475293
0.347500 1.469366
0.350000 1.463521
0.352500 1.457757
0.355000 1.452070
0.357500 1.446460
0.360000 1.440926
0.362500 1.435466
0.365000 1.430078
0.367500 1.424762
0.370000 1.419515
0.372500 1.414337
0.375000 1.409227
0.377500 1.404182
0.380000 1.399203
0.382500 1.394287
0.385000 1.389434
0.387500 1.384643
0.390000 1.379912
0.392500 1.375241
0.395000 1.370628
0.397500 1.366072
0.400000 1.361573
0.402500 1.357129
0.405000 1.352740
0.407500 1.348405
0.410000 1.344122
0.412500 1.339891
0.415000 1.335711
0.417500 1.331582
0.420000 1.327502
0.422500 1.323470
0.425000 1.319487
0.427500 1.315550
0.430000 1.311660
0.432500 1.307815
0.435000 1.304016
0.437500 1.300260
0.440000 1.296549
0.442500 1.292880
0.445000 1.289253
0.447500 1.285668
0.450000 1.282124
0.452500 1.278620
0.455000 1.275157
0.457500 1.271732
0.460000 1.268346
0.462500 1.264998
0.465000 1.261688
0.467500 1.258415
0.470000 1.255178
0.472500 1.251978
0.475000 1.248812
0.477500 1.245682
0.480000 1.242586
0.482500 1.239525
0.485000 1.236497
0.487500 1.233501
0.490000 1.230539
0.492500 1.227609
0.495000 1.224711
0.497500 1.221844
0.500000 1.219008
0.502500 1.216203
0.505000 1.213427
0.507500 1.210682
0.510000 1.207966
0.512500 1.205279
0.515000 1.202621
0.517500 1.199991
0.520000 1.197389
0.522500 1.194815
0.525000 1.192268
0.527500 1.189748
0.530000 1.187254
0.532500 1.184787
0.535000 1.182346
0.537500 1.179930
0.540000 1.177540
0.542500 1.175175
0.545000 1.172834
0.547500 1.170518
0.550000 1.168227
0.552500 1.165959
0.555000 1.163715
0.557500 1.161494
0.560000 1.159296
0.562500 1.157121
0.565000 1.154969
0.567500 1.152839
0.570000 1.150731
0.572500 1.148646
0.575000 1.146581
0.577500 1.144538
0.580000 1.142517
0.582500 1.140516
0.585000 1.138536
0.587500 1.136576
0.590000 1.134637
0.592500 1.132718
0.595000 1.130819
0.597500 1.128939
0.600000 1.127079
0.602500 1.125238
0.605000 1.123416
0.607500 1.121613
0.610000 1.119829
0.612500 1.118063
0.615000 1.116315
0.617500 1.114586
0.620000 1.112875
0.622500 1.111181
0.625000 1.109505
0.627500 1.107847
0.630000 1.106206
0.632500 1.104582
0.635000 1.102975
0.637500 1.101385
0.640000 1.099811
0.642500 1.098254
0.645000 1.096713
0.647500 1.095189
0.650000 1.093681
0.652500 1.092188
0.655000 1.090712
0.657500 1.089251
0.660000 1.087806
0.662500 1.086376
0.665000 1.084961
0.667500 1.083561
0.670000 1.082177
0.672500 1.080807
0.675000 1.079452
0.677500 1.078112
0.680000 1.076786
0.682500 1.075475
0.685000 1.074178
0.687500 1.072895
0.690000 1.071626
0.692500 1.070371
0.695000 1.069130
0.697500 1.067903
0.700000 1.066689
0.702500 1.065489
0.705000 1.064302
0.707500 1.063129
0.710000 1.061969
0.712500 1.060822
0.715000 1.059688
0.717500 1.058567
0.720000 1.057458
0.722500 1.056363
0.725000 1.055280
0.727500 1.054210
0.730000 1.053152
0.732500 1.052107
0.735000 1.051074
0.737500 1.050053
0.740000 1.049044
0.742500 1.048048
0.745000 1.047063
0.747500 1.046091
0.750000 1.045130
0.752500 1.044181
0.755000 1.043244
0.757500 1.042318
0.760000 1.041404
0.762500 1.040501
0.765000 1.039610
0.767500 1.038730
0.770000 1.037861
0.772500 1.037004
0.775000 1.036158
0.777500 1.035323
0.780000 1.034498
0.782500 1.033685
0.785000 1.032883
0.787500 1.032091
0.790000 1.031310
0.792500 1.030540
0.795000 1.029781
0.797500 1.029032
0.800000 1.028294
0.802500 1.027566
0.805000 1.026849
0.807500 1.026142
0.810000 1.025446
0.812500 1.024759
0.815000 1.024083
0.817500 1.023417
0.820000 1.022762
0.822500 1.022116
0.825000 1.021480
0.827500 1.020855
0.830000 1.020239
0.832500 1.019633
0.835000 1.019038
0.837500 1.018452
0.840000 1.017875
0.842500 1.017309
0.845000 1.016752
0.847500 1.016205
0.850000 1.015667
0.852500 1.015139
0.855000 1.014621
0.857500 1.014112
0.860000 1.013613
0.862500 1.013123
0.865000 1.012643
0.867500 1.012171
0.870000 1.011710
0.872500 1.011257
0.875000 1.010814
0.877500 1.010380
0.880000 1.009955
0.882500 1.009540
0.885000 1.009134
0.887500 1.008736
0.890000 1.008348
0.892500 1.007969
0.895000 1.007599
0.897500 1.007239
0.900000 1.006887
0.902500 1.006544
0.905000 1.006210
0.907500 1.005885
0.910000 1.005569
0.912500 1.005262
0.915000 1.004964
0.917500 1.004674
0.920000 1.004394
0.922500 1.004122
0.925000 1.003859
0.927500 1.003605
0.930000 1.003359
0.932500 1.003123
0.935000 1.002895
0.937500 1.002676
0.940000 1.002465
0.942500 1.002264
0.945000 1.002071
0.947500 1.001886
0.950000 1.001710
0.952500 1.001543
0.955000 1.001385
0.957500 1.001235
0.960000 1.001094
0.962500 1.000961
0.965000 1.000837
0.967500 1.000722
0.970000 1.000615
0.972500 1.000517
0.975000 1.000427
0.977500 1.000346
0.980000 1.000273
0.982500 1.000209
0.985000 1.000154
0.987500 1.000107
0.990000 1.000068
0.992500 1.000038
0.995000 1.000017
0.997500 1.000004
1.000000 1.000000


==> figures/data/rm-phase-q5-pairdqi.dat <==
rho c
0.000000 2.000000
0.000040 1.875411
0.000052 1.872509
0.000066 1.869469
0.000086 1.866281
0.000110 1.862934
0.000142 1.859415
0.000183 1.855712
0.000236 1.851809
0.000304 1.847691
0.000391 1.843340
0.000504 1.838735
0.000649 1.833855
0.000837 1.828674
0.001078 1.823166
0.001388 1.817300
0.001789 1.811042
0.002305 1.804354
0.002969 1.797193
0.003825 1.789512
0.004928 1.781259
0.006350 1.772375
0.008181 1.762795
0.010539 1.752448
0.013578 1.741257
0.017494 1.729138
0.022538 1.716000
0.029037 1.701752
0.037410 1.686298
0.048197 1.669541
0.062095 1.651388
0.080000 1.631741
0.083928 1.627847
0.087857 1.624078
0.091785 1.620422
0.095713 1.616874
0.099642 1.613424
0.103570 1.610066
0.107498 1.606795
0.111427 1.603605
0.115355 1.600491
0.119284 1.597449
0.123212 1.594473
0.127140 1.591562
0.131069 1.588710
0.134997 1.585915
0.138925 1.583174
0.142854 1.580484
0.146782 1.577843
0.150710 1.575247
0.154639 1.572696
0.158567 1.570186
0.162495 1.567716
0.166424 1.565284
0.170352 1.562888
0.174280 1.560526
0.178209 1.558198
0.182137 1.555901
0.186065 1.553635
0.189994 1.551397
0.193922 1.549187
0.197851 1.547004
0.201779 1.544846
0.205707 1.542712
0.209636 1.540603
0.213564 1.538515
0.217492 1.536449
0.221421 1.534404
0.225349 1.532379
0.229277 1.530373
0.233206 1.528386
0.237134 1.526416
0.241062 1.524463
0.244991 1.522527
0.248919 1.520607
0.252847 1.518702
0.256776 1.516811
0.260704 1.514935
0.264633 1.513072
0.268561 1.511222
0.272489 1.509385
0.276418 1.507560
0.280346 1.505747
0.284274 1.503945
0.288203 1.502154
0.292131 1.500373
0.296059 1.498602
0.299988 1.496842
0.303916 1.495090
0.307844 1.493348
0.311773 1.491614
0.315701 1.489889
0.319629 1.488171
0.323558 1.486462
0.327486 1.484760
0.331414 1.483065
0.335343 1.481377
0.339271 1.479696
0.343200 1.478021
0.347128 1.476353
0.351056 1.474690
0.354985 1.473034
0.358913 1.471382
0.362841 1.469736
0.366770 1.468095
0.370698 1.466459
0.374626 1.464828
0.378555 1.463201
0.382483 1.461578
0.386411 1.459960
0.390340 1.458345
0.394268 1.456734
0.398196 1.455127
0.402125 1.453523
0.406053 1.451923
0.409982 1.450325
0.413910 1.448731
0.417838 1.447140
0.421767 1.445551
0.425695 1.443964
0.429623 1.442381
0.433552 1.440799
0.437480 1.439220
0.441408 1.437642
0.445337 1.436067
0.449265 1.434493
0.453193 1.432921
0.457122 1.431351
0.461050 1.429782
0.464978 1.428214
0.468907 1.426648
0.472835 1.425082
0.476763 1.423518
0.480692 1.421955
0.484620 1.420392
0.488549 1.418830
0.492477 1.417269
0.496405 1.415708
0.500334 1.414148
0.504262 1.412588
0.508190 1.411029
0.512119 1.409469
0.516047 1.407910
0.519975 1.406351
0.523904 1.404791
0.527832 1.403232
0.531760 1.401672
0.535689 1.400112
0.539617 1.398552
0.543545 1.396991
0.547474 1.395429
0.551402 1.393867
0.555331 1.392305
0.559259 1.390741
0.563187 1.389177
0.567116 1.387612
0.571044 1.386046
0.574972 1.384479
0.578901 1.382911
0.582829 1.381341
0.586757 1.379771
0.590686 1.378199
0.594614 1.376626
0.598542 1.375051
0.602471 1.373475
0.606399 1.371898
0.610327 1.370319
0.614256 1.368738
0.618184 1.367156
0.622112 1.365571
0.626041 1.363985
0.629969 1.362398
0.633898 1.360808
0.637826 1.359216
0.641754 1.357622
0.645683 1.356027
0.649611 1.354429
0.653539 1.352828
0.657468 1.351226
0.661396 1.349621
0.665324 1.348014
0.669253 1.346405
0.673181 1.344793
0.677109 1.343179
0.681038 1.341562
0.684966 1.339942
0.688894 1.338320
0.692823 1.336695
0.696751 1.335068
0.700680 1.333437
0.704608 1.331804
0.708536 1.330168
0.712465 1.328529
0.716393 1.326887
0.720321 1.325242
0.724250 1.323593
0.728178 1.321942
0.732106 1.320288
0.736035 1.318630
0.739963 1.316969
0.743891 1.315305
0.747820 1.313637
0.751748 1.311966
0.755676 1.310292
0.759605 1.308614
0.763533 1.306932
0.767461 1.305247
0.771390 1.303559
0.775318 1.301866
0.779247 1.300170
0.783175 1.298470
0.787103 1.296767
0.791032 1.295059
0.794960 1.293348
0.798888 1.291632
0.802817 1.289913
0.806745 1.288190
0.810673 1.286462
0.814602 1.284731
0.818530 1.282995
0.822458 1.281255
0.826387 1.279511
0.830315 1.277762
0.834243 1.276010
0.838172 1.274252
0.842100 1.272491
0.842681 1.272230
0.846029 1.272807
0.849957 1.273483
0.853885 1.274160
0.857814 1.274837
0.861742 1.275513
0.865670 1.276190


==> figures/data/rm-phase-q5-q2.dat <==
rho c
0.000000 3.000000
0.000040 2.703800
0.000052 2.696901
0.000066 2.689674
0.000086 2.682096
0.000110 2.674139
0.000142 2.665776
0.000183 2.656975
0.000236 2.647700
0.000304 2.637915
0.000391 2.627577
0.000504 2.616638
0.000649 2.605047
0.000837 2.592747
0.001078 2.579673
0.001388 2.565755
0.001789 2.550914
0.002305 2.535064
0.002969 2.518107
0.003825 2.499936
0.004928 2.480435
0.006350 2.459475
0.008181 2.436916
0.010539 2.412608
0.013578 2.386391
0.017494 2.358098
0.022538 2.327559
0.029037 2.294605
0.037410 2.259074
0.048197 2.220811
0.062095 2.179660
0.080000 2.135438
0.082933 2.128889
0.085867 2.122503
0.088800 2.116271
0.091733 2.110183
0.094667 2.104231
0.097600 2.098407
0.100533 2.092705
0.103467 2.087119
0.106400 2.081641
0.109333 2.076267
0.112267 2.070992
0.115200 2.065810
0.118133 2.060718
0.121067 2.055711
0.124000 2.050786
0.126933 2.045937
0.129867 2.041163
0.132800 2.036460
0.135733 2.031825
0.138667 2.027254
0.141600 2.022746
0.144533 2.018297
0.147467 2.013905
0.150400 2.009569
0.153333 2.005285
0.156267 2.001051
0.159200 1.996867
0.162133 1.992729
0.165067 1.988636
0.168000 1.984586
0.170933 1.980578
0.173867 1.976610
0.176800 1.972680
0.179733 1.968788
0.182667 1.964932
0.185600 1.961110
0.188533 1.957322
0.191467 1.953566
0.194400 1.949841
0.197333 1.946145
0.200267 1.942479
0.203200 1.938841
0.206133 1.935229
0.209067 1.931644
0.212000 1.928083
0.214933 1.924547
0.217867 1.921035
0.220800 1.917545
0.223733 1.914077
0.226667 1.910630
0.229600 1.907204
0.232533 1.903797
0.235467 1.900410
0.238400 1.897041
0.241333 1.893689
0.244267 1.890356
0.247200 1.887038
0.250133 1.883737
0.253067 1.880452
0.256000 1.877181
0.258933 1.873926
0.261867 1.870684
0.264800 1.867456
0.267733 1.864241
0.270667 1.861038
0.273600 1.857848
0.276533 1.854670
0.279467 1.851503
0.282400 1.848348
0.285333 1.845203
0.288267 1.842068
0.291200 1.838943
0.294133 1.835828
0.297067 1.832722
0.300000 1.829625
0.302933 1.826537
0.305867 1.823457
0.308800 1.820384
0.311733 1.817320
0.314667 1.814263
0.317600 1.811212
0.320533 1.808169
0.323467 1.805132
0.326400 1.802102
0.329333 1.799077
0.332267 1.796059
0.335200 1.793045
0.338133 1.790038
0.341067 1.787035
0.344000 1.784037
0.346933 1.781043
0.349867 1.778054
0.352800 1.775069
0.355733 1.772088
0.358667 1.769111
0.361600 1.766137
0.364533 1.763167
0.367467 1.760200
0.370400 1.757236
0.373333 1.754275
0.376267 1.751316
0.379200 1.748359
0.382133 1.745405
0.385067 1.742453
0.388000 1.739503
0.390933 1.736555
0.393867 1.733608
0.396800 1.730663
0.399733 1.727719
0.402667 1.724776
0.405600 1.721834
0.408533 1.718893
0.411467 1.715953
0.414400 1.713013
0.417333 1.710074
0.420267 1.707135
0.423200 1.704196
0.426133 1.701257
0.429067 1.698318
0.432000 1.695378
0.434933 1.692439
0.437867 1.689498
0.440800 1.686557
0.443733 1.683616
0.446667 1.680673
0.449600 1.677730
0.452533 1.674785
0.455467 1.671839
0.458400 1.668892
0.461333 1.665943
0.464267 1.662993
0.467200 1.660041
0.470133 1.657087
0.473067 1.654131
0.476000 1.651174
0.478933 1.648214
0.481867 1.645252
0.484800 1.642287
0.487733 1.639321
0.490667 1.636351
0.493600 1.633379
0.496533 1.630405
0.499467 1.627427
0.502400 1.624447
0.505333 1.621463
0.508267 1.618477
0.511200 1.615487
0.514133 1.612494
0.517067 1.609497
0.520000 1.606497
0.522933 1.603494
0.525867 1.600487
0.528800 1.597476
0.531733 1.594461
0.534667 1.591442
0.537600 1.588419
0.540533 1.585392
0.543467 1.582361
0.546400 1.579326
0.549333 1.576286
0.552267 1.573242
0.555200 1.570193
0.558133 1.567139
0.561067 1.564081
0.564000 1.561018
0.566933 1.557950
0.569867 1.554877
0.572800 1.551799
0.575733 1.548715
0.578667 1.545627
0.581600 1.542533
0.584533 1.539434
0.587467 1.536329
0.590400 1.533219
0.593333 1.530103
0.596267 1.526981
0.599200 1.523854
0.602133 1.520720
0.605067 1.517581
0.608000 1.514436
0.610933 1.511284
0.613867 1.508126
0.616800 1.504962
0.619733 1.501791
0.622667 1.498614
0.625600 1.495430
0.628533 1.492240
0.631467 1.489043
0.634400 1.485839
0.637333 1.482628
0.640267 1.479410
0.643200 1.476185
0.646133 1.472953
0.649067 1.469714
0.652000 1.466468
0.654933 1.463214
0.657867 1.459952
0.660800 1.456683
0.663733 1.453406
0.666667 1.450122


==> figures/data/rm-phase-q5-quadratic.dat <==
rho c
0.000000 2.000000
0.375470 2.000000


==> figures/data/rm-phase-q5-saturation.dat <==
rho c
0.110000 4.487736
0.115000 4.348826
0.120000 4.220418
0.125000 4.101324
0.130000 3.990529
0.135000 3.887164
0.140000 3.790480
0.145000 3.699825
0.150000 3.614632
0.155000 3.534403
0.160000 3.458701
0.165000 3.387139
0.170000 3.319373
0.175000 3.255098
0.180000 3.194041
0.185000 3.135956
0.190000 3.080624
0.195000 3.027845
0.200000 2.977441
0.205000 2.929249
0.210000 2.883120
0.215000 2.838919
0.220000 2.796524
0.225000 2.755822
0.230000 2.716709
0.235000 2.679091
0.240000 2.642880
0.245000 2.607996
0.250000 2.574364
0.255000 2.541916
0.260000 2.510588
0.265000 2.480320
0.270000 2.451058
0.275000 2.422750
0.280000 2.395349
0.285000 2.368810
0.290000 2.343092
0.295000 2.318156
0.300000 2.293965
0.305000 2.270486
0.310000 2.247686
0.315000 2.225535
0.320000 2.204005
0.325000 2.183069
0.330000 2.162702
0.335000 2.142880
0.340000 2.123582
0.345000 2.104786
0.350000 2.086471
0.355000 2.068620
0.360000 2.051214
0.365000 2.034236
0.370000 2.017670
0.375000 2.001501
0.380000 1.985714
0.385000 1.970296
0.390000 1.955233
0.395000 1.940513
0.400000 1.926124
0.405000 1.912055
0.410000 1.898295
0.415000 1.884833
0.420000 1.871660
0.425000 1.858766
0.430000 1.846142
0.435000 1.833780
0.440000 1.821672
0.445000 1.809809
0.450000 1.798184
0.455000 1.786790
0.460000 1.775620
0.465000 1.764666
0.470000 1.753924
0.475000 1.743386
0.480000 1.733048
0.485000 1.722902
0.490000 1.712944
0.495000 1.703168
0.500000 1.693570
0.505000 1.684145
0.510000 1.674887
0.515000 1.665793
0.520000 1.656858
0.525000 1.648078
0.530000 1.639449
0.535000 1.630967
0.540000 1.622628
0.545000 1.614429
0.550000 1.606367
0.555000 1.598437
0.560000 1.590636
0.565000 1.582963
0.570000 1.575412
0.575000 1.567982
0.580000 1.560670
0.585000 1.553472
0.590000 1.546387
0.595000 1.539411
0.600000 1.532543
0.605000 1.525779
0.610000 1.519118
0.615000 1.512556
0.620000 1.506093
0.625000 1.499725
0.630000 1.493451
0.635000 1.487269
0.640000 1.481176
0.645000 1.475171
0.650000 1.469253
0.655000 1.463418
0.660000 1.457666
0.665000 1.451995
0.670000 1.446402
0.675000 1.440888
0.680000 1.435449
0.685000 1.430085
0.690000 1.424794
0.695000 1.419575
0.700000 1.414425
0.705000 1.409345
0.710000 1.404332
0.715000 1.399386
0.720000 1.394505
0.725000 1.389687
0.730000 1.384932
0.735000 1.380239
0.740000 1.375606
0.745000 1.371033
0.750000 1.366517
0.755000 1.362059
0.760000 1.357657
0.765000 1.353311
0.770000 1.349018
0.775000 1.344779
0.780000 1.340592
0.785000 1.336457
0.790000 1.332372
0.795000 1.328338
0.800000 1.324352
0.805000 1.320414
0.810000 1.316524
0.815000 1.312680
0.820000 1.308882
0.825000 1.305129
0.830000 1.301420
0.835000 1.297755
0.840000 1.294133
0.845000 1.290554
0.850000 1.287016
0.855000 1.283519
0.860000 1.280062
0.865000 1.276645
0.870000 1.273267
0.875000 1.269928
0.880000 1.266627
0.885000 1.263363
0.890000 1.260136
0.895000 1.256945
0.900000 1.253790
0.905000 1.250670
0.910000 1.247585
0.915000 1.244534
0.920000 1.241518
0.925000 1.238534
0.930000 1.235583
0.935000 1.232665
0.940000 1.229778
0.945000 1.226923
0.950000 1.224099
0.955000 1.221306
0.960000 1.218543
0.965000 1.215809
0.970000 1.213105
0.975000 1.210430
0.980000 1.207784
0.985000 1.205166
0.990000 1.202576
0.995000 1.200014
1.000000 1.197478
1.005000 1.194970
1.010000 1.192488
1.015000 1.190032
1.020000 1.187602
1.025000 1.185197
1.030000 1.182818
1.035000 1.180464
1.040000 1.178134
1.045000 1.175829
1.050000 1.173547
1.055000 1.171289
1.060000 1.169055
1.065000 1.166844
1.070000 1.164656
1.075000 1.162490
1.080000 1.160347
1.085000 1.158226
1.090000 1.156126
1.095000 1.154049
1.100000 1.151992
1.105000 1.149957
1.110000 1.147943
1.115000 1.145949
1.120000 1.143976
1.125000 1.142022
1.130000 1.140089
1.135000 1.138176
1.140000 1.136282
1.145000 1.134408
1.150000 1.132552
1.155000 1.130716
1.160000 1.128898
1.165000 1.127099
1.170000 1.125318
1.175000 1.123556
1.180000 1.121811
1.185000 1.120084
1.190000 1.118375
1.195000 1.116684
1.200000 1.115009
1.205000 1.113352
1.210000 1.111711
1.215000 1.110088
1.220000 1.108481
1.225000 1.106890
1.230000 1.105316
1.235000 1.103757
1.240000 1.102215
1.245000 1.100689
1.250000 1.099178
1.255000 1.097683
1.260000 1.096203
1.265000 1.094739
1.270000 1.093289
1.275000 1.091855
1.280000 1.090436
1.285000 1.089031
1.290000 1.087641
1.295000 1.086265
1.300000 1.084904
1.305000 1.083556
1.310000 1.082223
1.315000 1.080904
1.320000 1.079599
1.325000 1.078308
1.330000 1.077030
1.335000 1.075765
1.340000 1.074515
1.345000 1.073277
1.350000 1.072053
1.355000 1.070841
1.360000 1.069643
1.365000 1.068458
1.370000 1.067285
1.375000 1.066125
1.380000 1.064978
1.385000 1.063843
1.390000 1.062720
1.395000 1.061610
1.400000 1.060512
1.405000 1.059426
1.410000 1.058352
1.415000 1.057291
1.420000 1.056241
1.425000 1.055202
1.430000 1.054176
1.435000 1.053161
1.440000 1.052158
1.445000 1.051166
1.450000 1.050185
1.455000 1.049216
1.460000 1.048258
1.465000 1.047311
1.470000 1.046375
1.475000 1.045451
1.480000 1.044537
1.485000 1.043634
1.490000 1.042742
1.495000 1.041860
1.500000 1.040989
1.505000 1.040129
1.510000 1.039279
1.515000 1.038440
1.520000 1.037611
1.525000 1.036793
1.530000 1.035985
1.535000 1.035187
1.540000 1.034399
1.545000 1.033621
1.550000 1.032854
1.555000 1.032096
1.560000 1.031348
1.565000 1.030610
1.570000 1.029882
1.575000 1.029164
1.580000 1.028456
1.585000 1.027757
1.590000 1.027068
1.595000 1.026388
1.600000 1.025718
1.605000 1.025057
1.610000 1.024406
1.615000 1.023764
1.620000 1.023132
1.625000 1.022508
1.630000 1.021895
1.635000 1.021290
1.640000 1.020694
1.645000 1.020108
1.650000 1.019531
1.655000 1.018962
1.660000 1.018403
1.665000 1.017853
1.670000 1.017312
1.675000 1.016779
1.680000 1.016255
1.685000 1.015741
1.690000 1.015235
1.695000 1.014738
1.700000 1.014249
1.705000 1.013769
1.710000 1.013298
1.715000 1.012836
1.720000 1.012382
1.725000 1.011936
1.730000 1.011500
1.735000 1.011071
1.740000 1.010652
1.745000 1.010240
1.750000 1.009837
1.755000 1.009443
1.760000 1.009057
1.765000 1.008679
1.770000 1.008309
1.775000 1.007948
1.780000 1.007595
1.785000 1.007251
1.790000 1.006914
1.795000 1.006586
1.800000 1.006266
1.805000 1.005954
1.810000 1.005650
1.815000 1.005355
1.820000 1.005067
1.825000 1.004788
1.830000 1.004517
1.835000 1.004253
1.840000 1.003998
1.845000 1.003751
1.850000 1.003512
1.855000 1.003280
1.860000 1.003057
1.865000 1.002842
1.870000 1.002634
1.875000 1.002435
1.880000 1.002244
1.885000 1.002060
1.890000 1.001884
1.895000 1.001717
1.900000 1.001557
1.905000 1.001405
1.910000 1.001260
1.915000 1.001124
1.920000 1.000995
1.925000 1.000875
1.930000 1.000762
1.935000 1.000657
1.940000 1.000560
1.945000 1.000470
1.950000 1.000389
1.955000 1.000315
1.960000 1.000249
1.965000 1.000190
1.970000 1.000140
1.975000 1.000097
1.980000 1.000062
1.985000 1.000035
1.990000 1.000016
1.995000 1.000004
2.000000 1.000000


==> figures/data/rm-phase-q7-pairdqi.dat <==
rho c
0.000000 2.000000
0.000060 1.870702
0.000077 1.867574
0.000100 1.864291
0.000128 1.860843
0.000165 1.857215
0.000213 1.853394
0.000274 1.849364
0.000354 1.845108
0.000455 1.840607
0.000587 1.835840
0.000756 1.830782
0.000974 1.825409
0.001255 1.819690
0.001617 1.813593
0.002083 1.807081
0.002683 1.800115
0.003457 1.792648
0.004454 1.784630
0.005738 1.776005
0.007393 1.766712
0.009524 1.756680
0.012271 1.745836
0.015809 1.734099
0.020368 1.721380
0.026241 1.707589
0.033807 1.692632
0.043556 1.676418
0.056115 1.658861
0.072296 1.639890
0.093142 1.619456
0.120000 1.597536
0.125736 1.593335
0.131471 1.589275
0.137207 1.585345
0.142942 1.581536
0.148678 1.577842
0.154414 1.574254
0.160149 1.570766
0.165885 1.567372
0.171620 1.564066
0.177356 1.560845
0.183092 1.557702
0.188827 1.554634
0.194563 1.551637
0.200298 1.548707
0.206034 1.545841
0.211770 1.543036
0.217505 1.540289
0.223241 1.537597
0.228976 1.534957
0.234712 1.532368
0.240448 1.529826
0.246183 1.527331
0.251919 1.524879
0.257654 1.522469
0.263390 1.520099
0.269126 1.517767
0.274861 1.515473
0.280597 1.513214
0.286332 1.510988
0.292068 1.508795
0.297803 1.506634
0.303539 1.504502
0.309275 1.502400
0.315010 1.500325
0.320746 1.498277
0.326481 1.496254
0.332217 1.494256
0.337953 1.492282
0.343688 1.490331
0.349424 1.488402
0.355159 1.486494
0.360895 1.484606
0.366631 1.482739
0.372366 1.480890
0.378102 1.479059
0.383837 1.477247
0.389573 1.475451
0.395309 1.473672
0.401044 1.471908
0.406780 1.470160
0.412515 1.468426
0.418251 1.466707
0.423987 1.465002
0.429722 1.463309
0.435458 1.461630
0.441193 1.459963
0.446929 1.458307
0.452665 1.456664
0.458400 1.455031
0.464136 1.453409
0.469871 1.451797
0.475607 1.450195
0.481343 1.448603
0.487078 1.447020
0.492814 1.445446
0.498549 1.443881
0.504285 1.442324
0.510021 1.440775
0.515756 1.439234
0.521492 1.437700
0.527227 1.436174
0.532963 1.434654
0.538699 1.433141
0.544434 1.431635
0.550170 1.430135
0.555905 1.428640
0.561641 1.427152
0.567377 1.425669
0.573112 1.424191
0.578848 1.422718
0.584583 1.421251
0.590319 1.419788
0.596054 1.418329
0.601790 1.416875
0.607526 1.415425
0.613261 1.413979
0.618997 1.412537
0.624732 1.411098
0.630468 1.409664
0.636204 1.408232
0.641939 1.406803
0.647675 1.405378
0.653410 1.403956
0.659146 1.402536
0.664882 1.401119
0.670617 1.399704
0.676353 1.398292
0.682088 1.396882
0.687824 1.395474
0.693560 1.394068
0.699295 1.392664
0.705031 1.391262
0.710766 1.389861
0.716502 1.388462
0.722238 1.387064
0.727973 1.385668
0.733709 1.384273
0.739444 1.382879
0.745180 1.381486
0.750916 1.380094
0.756651 1.378702
0.762387 1.377312
0.768122 1.375922
0.773858 1.374532
0.779594 1.373143
0.785329 1.371755
0.791065 1.370367
0.796800 1.368978
0.802536 1.367590
0.808272 1.366203
0.814007 1.364815
0.819743 1.363426
0.825478 1.362038
0.831214 1.360650
0.836950 1.359261
0.842685 1.357871
0.848421 1.356482
0.854156 1.355091
0.859892 1.353700
0.865628 1.352309
0.871363 1.350917
0.877099 1.349523
0.882834 1.348129
0.888570 1.346734
0.894306 1.345338
0.900041 1.343941
0.905777 1.342543
0.911512 1.341144
0.917248 1.339743
0.922983 1.338341
0.928719 1.336938
0.934455 1.335533
0.940190 1.334127
0.945926 1.332719
0.951661 1.331310
0.957397 1.329899
0.963133 1.328486
0.968868 1.327072
0.974604 1.325656
0.980339 1.324238
0.986075 1.322818
0.991811 1.321396
0.997546 1.319972
1.003282 1.318546
1.009017 1.317118
1.014753 1.315688
1.020489 1.314256
1.026224 1.312821
1.031960 1.311385
1.037695 1.309945
1.043431 1.308504
1.049167 1.307060
1.054902 1.305613
1.060638 1.304164
1.066373 1.302713
1.072109 1.301259
1.077845 1.299802
1.083580 1.298342
1.089316 1.296880
1.095051 1.295415
1.100787 1.293947
1.106523 1.292476
1.112258 1.291003
1.117994 1.289526
1.123729 1.288047
1.129465 1.286564
1.135201 1.285078
1.140936 1.283589
1.146672 1.282097
1.152407 1.280602
1.158143 1.279104
1.163879 1.277602
1.169614 1.276097
1.175350 1.274588
1.181085 1.273076
1.186821 1.271561
1.192557 1.270042
1.198292 1.268520
1.204028 1.266994
1.209763 1.265464
1.215499 1.263931
1.221234 1.262394
1.221667 1.262278
1.226970 1.262914
1.232706 1.263602
1.238441 1.264290
1.244177 1.264978
1.249912 1.265665
1.255648 1.266352
1.261384 1.267040
1.267119 1.267727


==> figures/data/rm-phase-q7-q2.dat <==
rho c
0.000000 3.000000
0.000060 2.692604
0.000077 2.685169
0.000100 2.677366
0.000128 2.669169
0.000165 2.660547
0.000213 2.651466
0.000274 2.641890
0.000354 2.631778
0.000455 2.621085
0.000587 2.609761
0.000756 2.597752
0.000974 2.584995
0.001255 2.571424
0.001617 2.556962
0.002083 2.541526
0.002683 2.525023
0.003457 2.507351
0.004454 2.488397
0.005738 2.468036
0.007393 2.446134
0.009524 2.422544
0.012271 2.397109
0.015809 2.369668
0.020368 2.340051
0.026241 2.308093
0.033807 2.273638
0.043556 2.236552
0.056115 2.196738
0.072296 2.154147
0.093142 2.108792
0.120000 2.060738
0.124400 2.053693
0.128800 2.046843
0.133200 2.040177
0.137600 2.033683
0.142000 2.027352
0.146400 2.021176
0.150800 2.015147
0.155200 2.009256
0.159600 2.003496
0.164000 1.997862
0.168400 1.992347
0.172800 1.986946
0.177200 1.981652
0.181600 1.976462
0.186000 1.971370
0.190400 1.966372
0.194800 1.961464
0.199200 1.956643
0.203600 1.951903
0.208000 1.947243
0.212400 1.942658
0.216800 1.938146
0.221200 1.933703
0.225600 1.929328
0.230000 1.925016
0.234400 1.920766
0.238800 1.916575
0.243200 1.912442
0.247600 1.908363
0.252000 1.904337
0.256400 1.900361
0.260800 1.896435
0.265200 1.892556
0.269600 1.888722
0.274000 1.884931
0.278400 1.881183
0.282800 1.877476
0.287200 1.873808
0.291600 1.870178
0.296000 1.866584
0.300400 1.863025
0.304800 1.859501
0.309200 1.856009
0.313600 1.852549
0.318000 1.849120
0.322400 1.845720
0.326800 1.842349
0.331200 1.839006
0.335600 1.835689
0.340000 1.832398
0.344400 1.829132
0.348800 1.825890
0.353200 1.822671
0.357600 1.819475
0.362000 1.816300
0.366400 1.813147
0.370800 1.810014
0.375200 1.806900
0.379600 1.803806
0.384000 1.800730
0.388400 1.797672
0.392800 1.794630
0.397200 1.791606
0.401600 1.788597
0.406000 1.785604
0.410400 1.782626
0.414800 1.779663
0.419200 1.776713
0.423600 1.773777
0.428000 1.770854
0.432400 1.767944
0.436800 1.765046
0.441200 1.762159
0.445600 1.759284
0.450000 1.756420
0.454400 1.753567
0.458800 1.750723
0.463200 1.747889
0.467600 1.745065
0.472000 1.742250
0.476400 1.739444
0.480800 1.736646
0.485200 1.733856
0.489600 1.731074
0.494000 1.728300
0.498400 1.725533
0.502800 1.722773
0.507200 1.720019
0.511600 1.717272
0.516000 1.714531
0.520400 1.711795
0.524800 1.709066
0.529200 1.706341
0.533600 1.703622
0.538000 1.700908
0.542400 1.698198
0.546800 1.695492
0.551200 1.692791
0.555600 1.690094
0.560000 1.687400
0.564400 1.684710
0.568800 1.682024
0.573200 1.679340
0.577600 1.676660
0.582000 1.673982
0.586400 1.671307
0.590800 1.668634
0.595200 1.665964
0.599600 1.663295
0.604000 1.660628
0.608400 1.657963
0.612800 1.655300
0.617200 1.652638
0.621600 1.649977
0.626000 1.647317
0.630400 1.644658
0.634800 1.642000
0.639200 1.639343
0.643600 1.636685
0.648000 1.634029
0.652400 1.631372
0.656800 1.628715
0.661200 1.626059
0.665600 1.623402
0.670000 1.620744
0.674400 1.618086
0.678800 1.615428
0.683200 1.612769
0.687600 1.610109
0.692000 1.607448
0.696400 1.604785
0.700800 1.602122
0.705200 1.599457
0.709600 1.596791
0.714000 1.594123
0.718400 1.591453
0.722800 1.588782
0.727200 1.586108
0.731600 1.583433
0.736000 1.580755
0.740400 1.578076
0.744800 1.575393
0.749200 1.572709
0.753600 1.570022
0.758000 1.567332
0.762400 1.564639
0.766800 1.561944
0.771200 1.559245
0.775600 1.556544
0.780000 1.553839
0.784400 1.551131
0.788800 1.548420
0.793200 1.545705
0.797600 1.542987
0.802000 1.540265
0.806400 1.537540
0.810800 1.534810
0.815200 1.532077
0.819600 1.529340
0.824000 1.526598
0.828400 1.523853
0.832800 1.521103
0.837200 1.518348
0.841600 1.515590
0.846000 1.512827
0.850400 1.510059
0.854800 1.507286
0.859200 1.504509
0.863600 1.501727
0.868000 1.498940
0.872400 1.496148
0.876800 1.493351
0.881200 1.490548
0.885600 1.487740
0.890000 1.484927
0.894400 1.482109
0.898800 1.479285
0.903200 1.476455
0.907600 1.473619
0.912000 1.470778
0.916400 1.467931
0.920800 1.465078
0.925200 1.462219
0.929600 1.459353
0.934000 1.456482
0.938400 1.453604
0.942800 1.450720
0.947200 1.447829
0.951600 1.444932
0.956000 1.442029
0.960400 1.439118
0.964800 1.436201
0.969200 1.433277
0.973600 1.430346
0.978000 1.427408
0.982400 1.424462
0.986800 1.421510
0.991200 1.418550
0.995600 1.415583
1.000000 1.412609


==> figures/data/rm-phase-q7-quadratic.dat <==
rho c
0.000000 2.000000
0.517225 2.000000


==> figures/data/rm-phase-q7-saturation.dat <==
rho c
0.150000 4.369949
0.157500 4.226473
0.165000 4.094778
0.172500 3.973416
0.180000 3.861172
0.187500 3.757016
0.195000 3.660072
0.202500 3.569586
0.210000 3.484909
0.217500 3.405476
0.225000 3.330796
0.232500 3.260436
0.240000 3.194018
0.247500 3.131205
0.255000 3.071700
0.262500 3.015236
0.270000 2.961578
0.277500 2.910512
0.285000 2.861846
0.292500 2.815408
0.300000 2.771042
0.307500 2.728606
0.315000 2.687972
0.322500 2.649022
0.330000 2.611649
0.337500 2.575755
0.345000 2.541251
0.352500 2.508052
0.360000 2.476084
0.367500 2.445276
0.375000 2.415563
0.382500 2.386886
0.390000 2.359189
0.397500 2.332419
0.405000 2.306531
0.412500 2.281477
0.420000 2.257218
0.427500 2.233714
0.435000 2.210930
0.442500 2.188830
0.450000 2.167383
0.457500 2.146561
0.465000 2.126333
0.472500 2.106675
0.480000 2.087562
0.487500 2.068970
0.495000 2.050877
0.502500 2.033263
0.510000 2.016108
0.517500 1.999394
0.525000 1.983103
0.532500 1.967219
0.540000 1.951725
0.547500 1.936609
0.555000 1.921854
0.562500 1.907448
0.570000 1.893378
0.577500 1.879633
0.585000 1.866200
0.592500 1.853069
0.600000 1.840228
0.607500 1.827670
0.615000 1.815383
0.622500 1.803359
0.630000 1.791589
0.637500 1.780065
0.645000 1.768780
0.652500 1.757724
0.660000 1.746893
0.667500 1.736277
0.675000 1.725872
0.682500 1.715670
0.690000 1.705666
0.697500 1.695853
0.705000 1.686226
0.712500 1.676780
0.720000 1.667509
0.727500 1.658409
0.735000 1.649475
0.742500 1.640702
0.750000 1.632085
0.757500 1.623622
0.765000 1.615306
0.772500 1.607135
0.780000 1.599105
0.787500 1.591212
0.795000 1.583453
0.802500 1.575823
0.810000 1.568321
0.817500 1.560942
0.825000 1.553684
0.832500 1.546543
0.840000 1.539517
0.847500 1.532604
0.855000 1.525799
0.862500 1.519102
0.870000 1.512508
0.877500 1.506017
0.885000 1.499625
0.892500 1.493331
0.900000 1.487131
0.907500 1.481025
0.915000 1.475009
0.922500 1.469082
0.930000 1.463242
0.937500 1.457488
0.945000 1.451816
0.952500 1.446226
0.960000 1.440716
0.967500 1.435284
0.975000 1.429928
0.982500 1.424648
0.990000 1.419440
0.997500 1.414305
1.005000 1.409240
1.012500 1.404244
1.020000 1.399316
1.027500 1.394454
1.035000 1.389658
1.042500 1.384925
1.050000 1.380255
1.057500 1.375646
1.065000 1.371097
1.072500 1.366608
1.080000 1.362177
1.087500 1.357802
1.095000 1.353484
1.102500 1.349221
1.110000 1.345011
1.117500 1.340855
1.125000 1.336750
1.132500 1.332697
1.140000 1.328694
1.147500 1.324740
1.155000 1.320835
1.162500 1.316978
1.170000 1.313167
1.177500 1.309403
1.185000 1.305684
1.192500 1.302009
1.200000 1.298378
1.207500 1.294791
1.215000 1.291246
1.222500 1.287742
1.230000 1.284280
1.237500 1.280858
1.245000 1.277476
1.252500 1.274133
1.260000 1.270828
1.267500 1.267562
1.275000 1.264333
1.282500 1.261141
1.290000 1.257984
1.297500 1.254864
1.305000 1.251779
1.312500 1.248728
1.320000 1.245712
1.327500 1.242729
1.335000 1.239780
1.342500 1.236863
1.350000 1.233978
1.357500 1.231125
1.365000 1.228303
1.372500 1.225512
1.380000 1.222752
1.387500 1.220021
1.395000 1.217320
1.402500 1.214648
1.410000 1.212005
1.417500 1.209391
1.425000 1.206804
1.432500 1.204245
1.440000 1.201714
1.447500 1.199209
1.455000 1.196731
1.462500 1.194279
1.470000 1.191852
1.477500 1.189452
1.485000 1.187076
1.492500 1.184726
1.500000 1.182400
1.507500 1.180098
1.515000 1.177821
1.522500 1.175567
1.530000 1.173336
1.537500 1.171128
1.545000 1.168944
1.552500 1.166781
1.560000 1.164641
1.567500 1.162524
1.575000 1.160427
1.582500 1.158353
1.590000 1.156299
1.597500 1.154267
1.605000 1.152255
1.612500 1.150264
1.620000 1.148293
1.627500 1.146342
1.635000 1.144411
1.642500 1.142500
1.650000 1.140608
1.657500 1.138735
1.665000 1.136881
1.672500 1.135046
1.680000 1.133230
1.687500 1.131431
1.695000 1.129651
1.702500 1.127889
1.710000 1.126145
1.717500 1.124418
1.725000 1.122709
1.732500 1.121017
1.740000 1.119342
1.747500 1.117684
1.755000 1.116043
1.762500 1.114418
1.770000 1.112810
1.777500 1.111217
1.785000 1.109641
1.792500 1.108081
1.800000 1.106537
1.807500 1.105008
1.815000 1.103494
1.822500 1.101996
1.830000 1.100513
1.837500 1.099045
1.845000 1.097592
1.852500 1.096154
1.860000 1.094730
1.867500 1.093321
1.875000 1.091926
1.882500 1.090545
1.890000 1.089178
1.897500 1.087825
1.905000 1.086487
1.912500 1.085161
1.920000 1.083850
1.927500 1.082552
1.935000 1.081267
1.942500 1.079995
1.950000 1.078737
1.957500 1.077492
1.965000 1.076259
1.972500 1.075039
1.980000 1.073833
1.987500 1.072638
1.995000 1.071456
2.002500 1.070287
2.010000 1.069130
2.017500 1.067985
2.025000 1.066852
2.032500 1.065731
2.040000 1.064622
2.047500 1.063525
2.055000 1.062440
2.062500 1.061366
2.070000 1.060304
2.077500 1.059253
2.085000 1.058214
2.092500 1.057186
2.100000 1.056169
2.107500 1.055164
2.115000 1.054169
2.122500 1.053186
2.130000 1.052213
2.137500 1.051251
2.145000 1.050300
2.152500 1.049360
2.160000 1.048430
2.167500 1.047511
2.175000 1.046602
2.182500 1.045704
2.190000 1.044816
2.197500 1.043938
2.205000 1.043071
2.212500 1.042213
2.220000 1.041366
2.227500 1.040529
2.235000 1.039702
2.242500 1.038884
2.250000 1.038077
2.257500 1.037279
2.265000 1.036491
2.272500 1.035712
2.280000 1.034943
2.287500 1.034184
2.295000 1.033434
2.302500 1.032694
2.310000 1.031963
2.317500 1.031241
2.325000 1.030529
2.332500 1.029826
2.340000 1.029132
2.347500 1.028447
2.355000 1.027771
2.362500 1.027104
2.370000 1.026447
2.377500 1.025798
2.385000 1.025158
2.392500 1.024527
2.400000 1.023905
2.407500 1.023291
2.415000 1.022687
2.422500 1.022091
2.430000 1.021503
2.437500 1.020924
2.445000 1.020354
2.452500 1.019793
2.460000 1.019239
2.467500 1.018695
2.475000 1.018158
2.482500 1.017630
2.490000 1.017111
2.497500 1.016600
2.505000 1.016097
2.512500 1.015602
2.520000 1.015115
2.527500 1.014637
2.535000 1.014167
2.542500 1.013705
2.550000 1.013251
2.557500 1.012805
2.565000 1.012367
2.572500 1.011937
2.580000 1.011515
2.587500 1.011101
2.595000 1.010695
2.602500 1.010297
2.610000 1.009907
2.617500 1.009524
2.625000 1.009150
2.632500 1.008783
2.640000 1.008424
2.647500 1.008073
2.655000 1.007729
2.662500 1.007393
2.670000 1.007065
2.677500 1.006744
2.685000 1.006432
2.692500 1.006126
2.700000 1.005829
2.707500 1.005539
2.715000 1.005256
2.722500 1.004981
2.730000 1.004714
2.737500 1.004454
2.745000 1.004202
2.752500 1.003957
2.760000 1.003719
2.767500 1.003489
2.775000 1.003267
2.782500 1.003052
2.790000 1.002844
2.797500 1.002644
2.805000 1.002451
2.812500 1.002266
2.820000 1.002087
2.827500 1.001917
2.835000 1.001753
2.842500 1.001597
2.850000 1.001448
2.857500 1.001307
2.865000 1.001173
2.872500 1.001046
2.880000 1.000926
2.887500 1.000814
2.895000 1.000709
2.902500 1.000611
2.910000 1.000521
2.917500 1.000437
2.925000 1.000362
2.932500 1.000293
2.940000 1.000231
2.947500 1.000177
2.955000 1.000130
2.962500 1.000090
2.970000 1.000058
2.977500 1.000033
2.985000 1.000014
2.992500 1.000004
3.000000 1.000000

